BPASS stellar evolution models incorporating $\alpha$-enhanced composition -- I. Single star models from 0.1 to 316 M$_\odot$

Stellar evolution modelling is fundamental to many areas of astrophysics including stellar populations in both nearby and distant galaxies. It is heavily influenced by chemical composition. Observations of distant galaxies and nucleosynthesis calculations show that $\alpha$-process elements are enriched faster than iron group elements. We present a dense grid of single-star models calculated using the BPASS stellar evolution code and covering masses ($0.1\le\mathrm{M/M}_\odot\le316$), metallicity mass fractions ($10^{-5} \le Z \le 0.04$) and $\alpha$-to-iron abundance ratios ($-0.2\le[\alpha/\mathrm{Fe}]\le+0.6$). By comparing Solar-scaled models to ones enriched in $\alpha$-process elements, we find that stellar radii, surface temperatures, Main Sequence lifetimes, supernova progenitor properties and supernova rates are all sensitive to changes in [$\alpha$/Fe]. Lifetimes of low-mass stars differ by up to 0.4 dex, while surface temperatures of massive stars at the end of the Main Sequence also differ by around 0.4 dex. Inferred supernova rates when [Fe/H] is unknown can be highly uncertain. Models with different [$\alpha$/Fe] but comparable iron abundances show smaller variations, indicating that while iron primarily defines the course of evolution; $\alpha$-enhancement nonetheless has an impact of up to 0.1 dex on stellar properties. Such changes are small for individual stars, but have a large cumulative effect when considering an entire stellar population as demonstrated by isochrone fitting to nearby clusters. Changes in radii and lifetimes have further consequences for a stellar population including binary stars, as they influence the timing, nature and occurrence rate of mass transfer events.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
